Understanding and Achieving Efficient Robustness with Adversarial Supervised Contrastive Learning

Contrastive learning (CL) has recently emerged as an effective approach to learning representation in a range of downstream tasks. Central to this approach is the selection of positive (similar) and negative (dissimilar) sets to provide the model the opportunity to `contrast' between data and class representation in the latent space. In this paper, we investigate CL for improving model robustness using adversarial samples. We first designed and performed a comprehensive study to understand how adversarial vulnerability behaves in the latent space. Based on this empirical evidence, we propose an effective and efficient supervised contrastive learning to achieve model robustness against adversarial attacks. Moreover, we propose a new sample selection strategy that optimizes the positive/negative sets by removing redundancy and improving correlation with the anchor. Extensive experiments show that our Adversarial Supervised Contrastive Learning (ASCL) approach achieves comparable performance with the state-of-the-art defenses while significantly outperforms other CL-based defense methods by using only $42.8\%$ positives and $6.3\%$ negatives.

==> images/m-adv/log_eval_attacks.txt <==
nat_vs_adv_layer=z1_dist=cosine_mode=direct_norm=none, mean=0.04009, mean of std=0.01980
nat_vs_adv_layer=z2_dist=cosine_mode=direct_norm=none, mean=0.14774, mean of std=0.11268
nat_vs_adv_layer=z3_dist=cosine_mode=direct_norm=none, mean=0.13954, mean of std=0.10615
nat_vs_adv_layer=z1_dist=cosine_mode=intra_class_norm=none, mean=0.83114, mean of std=0.07632
nat_vs_adv_layer=z2_dist=cosine_mode=intra_class_norm=none, mean=0.59995, mean of std=0.21661
nat_vs_adv_layer=z3_dist=cosine_mode=intra_class_norm=none, mean=0.36363, mean of std=0.18259
nat_vs_adv_layer=z1_dist=cosine_mode=inter_class_norm=none, mean=0.87061, mean of std=0.05946
nat_vs_adv_layer=z2_dist=cosine_mode=inter_class_norm=none, mean=0.82643, mean of std=0.16084
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.56662, mean of std=0.17290
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.49372, mean of std=0.10862
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.22686, mean of std=0.13133
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.11091, mean of std=0.08807
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.84177, mean of std=0.07510
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.57021, mean of std=0.21451
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.31188, mean of std=0.16868
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.88069, mean of std=0.05720
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.83883, mean of std=0.15037
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.55787, mean of std=0.16252
nat_vs_adv_layer=z1_dist=cosine_mode=direct_norm=none, mean=0.04009, mean of std=0.01980
nat_vs_adv_layer=z2_dist=cosine_mode=direct_norm=none, mean=0.14774, mean of std=0.11272
nat_vs_adv_layer=z3_dist=cosine_mode=direct_norm=none, mean=0.13950, mean of std=0.10610
nat_vs_adv_layer=z1_dist=cosine_mode=intra_class_norm=none, mean=0.83114, mean of std=0.07632
nat_vs_adv_layer=z2_dist=cosine_mode=intra_class_norm=none, mean=0.59993, mean of std=0.21662
nat_vs_adv_layer=z3_dist=cosine_mode=intra_class_norm=none, mean=0.36362, mean of std=0.18255
nat_vs_adv_layer=z1_dist=cosine_mode=inter_class_norm=none, mean=0.87060, mean of std=0.05945
nat_vs_adv_layer=z2_dist=cosine_mode=inter_class_norm=none, mean=0.82640, mean of std=0.16085
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.56661, mean of std=0.17290
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.49372, mean of std=0.10862
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.22686, mean of std=0.13133
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.11091, mean of std=0.08807
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.84177, mean of std=0.07510
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.57021, mean of std=0.21451
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.31188, mean of std=0.16868
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.88069, mean of std=0.05720
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.83883, mean of std=0.15037
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.55787, mean of std=0.16252
nat_vs_adv_layer=z1_dist=cosine_mode=direct_norm=none, mean=0.04009, mean of std=0.01980
nat_vs_adv_layer=z2_dist=cosine_mode=direct_norm=none, mean=0.14773, mean of std=0.11274
nat_vs_adv_layer=z3_dist=cosine_mode=direct_norm=none, mean=0.13949, mean of std=0.10620
nat_vs_adv_layer=z1_dist=cosine_mode=intra_class_norm=none, mean=0.83113, mean of std=0.07632
nat_vs_adv_layer=z2_dist=cosine_mode=intra_class_norm=none, mean=0.59994, mean of std=0.21661
nat_vs_adv_layer=z3_dist=cosine_mode=intra_class_norm=none, mean=0.36361, mean of std=0.18258
nat_vs_adv_layer=z1_dist=cosine_mode=inter_class_norm=none, mean=0.87060, mean of std=0.05946
nat_vs_adv_layer=z2_dist=cosine_mode=inter_class_norm=none, mean=0.82642, mean of std=0.16084
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.56662, mean of std=0.17289
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.49372, mean of std=0.10862
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.22686, mean of std=0.13133
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.11091, mean of std=0.08807
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.84177, mean of std=0.07510
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.57021, mean of std=0.21451
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.31188, mean of std=0.16868
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.88069, mean of std=0.05720
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.83883, mean of std=0.15037
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.55787, mean of std=0.16252
nat_vs_adv_layer=z1_dist=cosine_mode=direct_norm=natonly, mean=0.04655, mean of std=0.02299
nat_vs_adv_layer=z2_dist=cosine_mode=direct_norm=natonly, mean=0.18442, mean of std=0.14073
nat_vs_adv_layer=z3_dist=cosine_mode=direct_norm=natonly, mean=0.26341, mean of std=0.20053
nat_vs_adv_layer=z1_dist=cosine_mode=intra_class_norm=natonly, mean=0.96488, mean of std=0.08861
nat_vs_adv_layer=z2_dist=cosine_mode=intra_class_norm=natonly, mean=0.74875, mean of std=0.27039
nat_vs_adv_layer=z3_dist=cosine_mode=intra_class_norm=natonly, mean=0.68644, mean of std=0.34468
nat_vs_adv_layer=z1_dist=cosine_mode=inter_class_norm=natonly, mean=1.01071, mean of std=0.06903
nat_vs_adv_layer=z2_dist=cosine_mode=inter_class_norm=natonly, mean=1.03153, mean of std=0.20083
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=1.06981, mean of std=0.32649
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=0.57307, mean of std=0.12609
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=0.28299, mean of std=0.16385
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=0.20936, mean of std=0.16626
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=0.97722, mean of std=0.08720
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=0.71160, mean of std=0.26776
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=0.58872, mean of std=0.31843
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=1.02241, mean of std=0.06642
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=1.04702, mean of std=0.18775
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=1.05329, mean of std=0.30691


==> images/m-eccv/log_eval_attacks.txt <==
nat_vs_adv_layer=z1_dist=cosine_mode=direct_norm=none, mean=0.03543, mean of std=0.01766
nat_vs_adv_layer=z2_dist=cosine_mode=direct_norm=none, mean=0.11789, mean of std=0.09410
nat_vs_adv_layer=z3_dist=cosine_mode=direct_norm=none, mean=0.11809, mean of std=0.09191
nat_vs_adv_layer=z1_dist=cosine_mode=intra_class_norm=none, mean=0.81796, mean of std=0.08417
nat_vs_adv_layer=z2_dist=cosine_mode=intra_class_norm=none, mean=0.57320, mean of std=0.22113
nat_vs_adv_layer=z3_dist=cosine_mode=intra_class_norm=none, mean=0.36427, mean of std=0.17789
nat_vs_adv_layer=z1_dist=cosine_mode=inter_class_norm=none, mean=0.86226, mean of std=0.06615
nat_vs_adv_layer=z2_dist=cosine_mode=inter_class_norm=none, mean=0.83045, mean of std=0.17224
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.58134, mean of std=0.17657
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.47882, mean of std=0.11151
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.21451, mean of std=0.13167
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.12148, mean of std=0.09393
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.82947, mean of std=0.08269
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.55816, mean of std=0.22304
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.32980, mean of std=0.17059
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.87177, mean of std=0.06418
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.83987, mean of std=0.16460
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.57613, mean of std=0.16770
nat_vs_adv_layer=z1_dist=cosine_mode=direct_norm=natonly, mean=0.04155, mean of std=0.02071
nat_vs_adv_layer=z2_dist=cosine_mode=direct_norm=natonly, mean=0.14643, mean of std=0.11687
nat_vs_adv_layer=z3_dist=cosine_mode=direct_norm=natonly, mean=0.21546, mean of std=0.16766
nat_vs_adv_layer=z1_dist=cosine_mode=intra_class_norm=natonly, mean=0.95922, mean of std=0.09872
nat_vs_adv_layer=z2_dist=cosine_mode=intra_class_norm=natonly, mean=0.71181, mean of std=0.27461
nat_vs_adv_layer=z3_dist=cosine_mode=intra_class_norm=natonly, mean=0.66457, mean of std=0.32451
nat_vs_adv_layer=z1_dist=cosine_mode=inter_class_norm=natonly, mean=1.01118, mean of std=0.07759
nat_vs_adv_layer=z2_dist=cosine_mode=inter_class_norm=natonly, mean=1.03129, mean of std=0.21396
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=1.06054, mean of std=0.32216
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=0.56141, mean of std=0.13075
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=0.26633, mean of std=0.16347
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=0.22126, mean of std=0.17121
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=0.97272, mean of std=0.09699
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=0.69308, mean of std=0.27699
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=0.60146, mean of std=0.31117
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=1.02233, mean of std=0.07528
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=1.04301, mean of std=0.20447
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=1.05107, mean of std=0.30600


==> images/m-none/log_eval_attacks.txt <==
nat_vs_adv_layer=z1_dist=cosine_mode=direct_norm=none, mean=0.29093, mean of std=0.13837
nat_vs_adv_layer=z2_dist=cosine_mode=direct_norm=none, mean=0.46115, mean of std=0.24420
nat_vs_adv_layer=z3_dist=cosine_mode=direct_norm=none, mean=0.57067, mean of std=0.37024
nat_vs_adv_layer=z1_dist=cosine_mode=intra_class_norm=none, mean=0.91812, mean of std=0.04217
nat_vs_adv_layer=z2_dist=cosine_mode=intra_class_norm=none, mean=0.64338, mean of std=0.24103
nat_vs_adv_layer=z3_dist=cosine_mode=intra_class_norm=none, mean=0.64283, mean of std=0.41057
nat_vs_adv_layer=z1_dist=cosine_mode=inter_class_norm=none, mean=0.94245, mean of std=0.02788
nat_vs_adv_layer=z2_dist=cosine_mode=inter_class_norm=none, mean=0.82497, mean of std=0.16317
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.89418, mean of std=0.25587
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.72591, mean of std=0.07832
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.42586, mean of std=0.18894
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.28134, mean of std=0.32872
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.92829, mean of std=0.03633
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.60838, mean of std=0.19784
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.41614, mean of std=0.37331
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.94745, mean of std=0.02488
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.84016, mean of std=0.13529
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.89612, mean of std=0.21961
nat_vs_adv_layer=z1_dist=cosine_mode=direct_norm=none, mean=0.29095, mean of std=0.13839
nat_vs_adv_layer=z2_dist=cosine_mode=direct_norm=none, mean=0.46103, mean of std=0.24426
nat_vs_adv_layer=z3_dist=cosine_mode=direct_norm=none, mean=0.57045, mean of std=0.37021
nat_vs_adv_layer=z1_dist=cosine_mode=intra_class_norm=none, mean=0.91811, mean of std=0.04218
nat_vs_adv_layer=z2_dist=cosine_mode=intra_class_norm=none, mean=0.64326, mean of std=0.24111
nat_vs_adv_layer=z3_dist=cosine_mode=intra_class_norm=none, mean=0.64261, mean of std=0.41060
nat_vs_adv_layer=z1_dist=cosine_mode=inter_class_norm=none, mean=0.94245, mean of std=0.02788
nat_vs_adv_layer=z2_dist=cosine_mode=inter_class_norm=none, mean=0.82493, mean of std=0.16316
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.89421, mean of std=0.25584
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.72591, mean of std=0.07832
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.42586, mean of std=0.18894
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.28134, mean of std=0.32872
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.92829, mean of std=0.03633
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.60838, mean of std=0.19784
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.41614, mean of std=0.37331
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.94745, mean of std=0.02488
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.84016, mean of std=0.13529
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.89612, mean of std=0.21961
nat_vs_adv_layer=z1_dist=cosine_mode=direct_norm=none, mean=0.29089, mean of std=0.13836
nat_vs_adv_layer=z2_dist=cosine_mode=direct_norm=none, mean=0.46107, mean of std=0.24420
nat_vs_adv_layer=z3_dist=cosine_mode=direct_norm=none, mean=0.57062, mean of std=0.37026
nat_vs_adv_layer=z1_dist=cosine_mode=intra_class_norm=none, mean=0.91812, mean of std=0.04216
nat_vs_adv_layer=z2_dist=cosine_mode=intra_class_norm=none, mean=0.64332, mean of std=0.24104
nat_vs_adv_layer=z3_dist=cosine_mode=intra_class_norm=none, mean=0.64275, mean of std=0.41056
nat_vs_adv_layer=z1_dist=cosine_mode=inter_class_norm=none, mean=0.94245, mean of std=0.02788
nat_vs_adv_layer=z2_dist=cosine_mode=inter_class_norm=none, mean=0.82496, mean of std=0.16316
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.89418, mean of std=0.25586
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.72591, mean of std=0.07832
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.42586, mean of std=0.18894
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.28134, mean of std=0.32872
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.92829, mean of std=0.03633
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.60838, mean of std=0.19784
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.41614, mean of std=0.37331
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.94745, mean of std=0.02488
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.84016, mean of std=0.13529
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.89612, mean of std=0.21961
nat_vs_adv_layer=z1_dist=cosine_mode=direct_norm=natonly, mean=0.31195, mean of std=0.14838
nat_vs_adv_layer=z2_dist=cosine_mode=direct_norm=natonly, mean=0.57171, mean of std=0.30283
nat_vs_adv_layer=z3_dist=cosine_mode=direct_norm=natonly, mean=0.67533, mean of std=0.43818
nat_vs_adv_layer=z1_dist=cosine_mode=intra_class_norm=natonly, mean=0.98458, mean of std=0.04522
nat_vs_adv_layer=z2_dist=cosine_mode=intra_class_norm=natonly, mean=0.79766, mean of std=0.29893
nat_vs_adv_layer=z3_dist=cosine_mode=intra_class_norm=natonly, mean=0.76069, mean of std=0.48589
nat_vs_adv_layer=z1_dist=cosine_mode=inter_class_norm=natonly, mean=1.01068, mean of std=0.02990
nat_vs_adv_layer=z2_dist=cosine_mode=inter_class_norm=natonly, mean=1.02299, mean of std=0.20234
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=1.05827, mean of std=0.30282
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=0.77843, mean of std=0.08399
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=0.52800, mean of std=0.23428
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=0.33300, mean of std=0.38905
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=0.99549, mean of std=0.03896
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=0.75432, mean of std=0.24536
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=0.49252, mean of std=0.44180
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=1.01605, mean of std=0.02668
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=1.04185, mean of std=0.16779
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=1.06055, mean of std=0.25992


==> images/m-scl/log_eval_attacks.txt <==
nat_vs_adv_layer=z1_dist=cosine_mode=direct_norm=none, mean=0.03577, mean of std=0.01703
nat_vs_adv_layer=z2_dist=cosine_mode=direct_norm=none, mean=0.14805, mean of std=0.11157
nat_vs_adv_layer=z3_dist=cosine_mode=direct_norm=none, mean=0.11145, mean of std=0.09764
nat_vs_adv_layer=z1_dist=cosine_mode=intra_class_norm=none, mean=0.82330, mean of std=0.08776
nat_vs_adv_layer=z2_dist=cosine_mode=intra_class_norm=none, mean=0.59664, mean of std=0.21445
nat_vs_adv_layer=z3_dist=cosine_mode=intra_class_norm=none, mean=0.26540, mean of std=0.18676
nat_vs_adv_layer=z1_dist=cosine_mode=inter_class_norm=none, mean=0.86731, mean of std=0.06851
nat_vs_adv_layer=z2_dist=cosine_mode=inter_class_norm=none, mean=0.83280, mean of std=0.16893
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.56161, mean of std=0.21915
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.47714, mean of std=0.11459
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.22382, mean of std=0.13438
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.08347, mean of std=0.08155
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.83155, mean of std=0.08663
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.56933, mean of std=0.21352
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.23104, mean of std=0.17588
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.87413, mean of std=0.06705
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.83894, mean of std=0.16107
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=none, mean=0.57333, mean of std=0.21330
nat_vs_adv_layer=z1_dist=cosine_mode=direct_norm=natonly, mean=0.04173, mean of std=0.01987
nat_vs_adv_layer=z2_dist=cosine_mode=direct_norm=natonly, mean=0.18341, mean of std=0.13819
nat_vs_adv_layer=z3_dist=cosine_mode=direct_norm=natonly, mean=0.20510, mean of std=0.17961
nat_vs_adv_layer=z1_dist=cosine_mode=intra_class_norm=natonly, mean=0.96038, mean of std=0.10238
nat_vs_adv_layer=z2_dist=cosine_mode=intra_class_norm=natonly, mean=0.73905, mean of std=0.26565
nat_vs_adv_layer=z3_dist=cosine_mode=intra_class_norm=natonly, mean=0.48846, mean of std=0.34353
nat_vs_adv_layer=z1_dist=cosine_mode=inter_class_norm=natonly, mean=1.01172, mean of std=0.07993
nat_vs_adv_layer=z2_dist=cosine_mode=inter_class_norm=natonly, mean=1.03161, mean of std=0.20933
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=1.03297, mean of std=0.40312
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=0.55647, mean of std=0.13366
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=0.27712, mean of std=0.16640
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=0.15353, mean of std=0.15000
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=0.97000, mean of std=0.10107
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=0.70516, mean of std=0.26450
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=0.42516, mean of std=0.32353
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=1.01969, mean of std=0.07823
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=1.03921, mean of std=0.19958
nat_vs_adv_layer=z3_dist=cosine_mode=inter_class_norm=natonly, mean=1.05454, mean of std=0.39235

